Convergence in High Probability of the Quantum Diffusion in a Random Band Matrix Model

We consider Hermitian random band matrices $H$ in $d \geq 1 $ dimensions. The matrix elements $H_{xy},$ indexed by $x, y \in \Lambda \subset \mathbb{Z}^d,$ are independent, uniformly distributed random variable if $|x-y| $ is less than the band width $W,$ and zero otherwise. We update the previous results of the converge of quantum diffusion in a random band matrix model from convergence of the expectation to convergence in high probability. The result is uniformly in the size $|\Lambda| $ of the matrix.

==> bd1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bd1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{532.86183062bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.35894088)%
    \put(0,0){\includegraphics[width=\unitlength]{bd1.pdf}}%
    \put(0.00768199,0.39069971){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
    \put(-0.00058866,0.32711312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r(\mathcal{L}_2)$}}}%
    \put(0.86205309,0.32933511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s(\mathcal{L}_2)$}}}%
    \put(0.01483178,1.08799953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r(\mathcal{L}_1)$}}}%
    \put(0.83439047,1.04634846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s(\mathcal{L}_1)$}}}%
    \put(0.23264097,1.29436138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a(i)$}}}%
    \put(0.41865074,1.34603078){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{     $i$}}}%
    \put(0.60942997,1.32138852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b(i)$}}}%
    \put(0.00847542,1.1290194){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1$}}}%
  \end{picture}%
\endgroup%


==> chainoficial.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'chainoficial.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{415.70325225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.58095257)%
    \put(0,0){\includegraphics[width=\unitlength]{chainoficial.pdf}}%
    \put(0.00000928,1.59865431){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12535191\unitlength}\raggedright  \end{minipage}}}%
    \put(0.12797269,1.55164736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}_1$}}}%
    \put(0.26377059,1.05023974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}_2$}}}%
    \put(0.35778452,0.6036735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}_3$}}}%
    \put(0.36561902,0.20933727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}_4$}}}%
  \end{picture}%
\endgroup%


==> fd.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fd.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{571.32158356bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.40774215)%
    \put(0,0){\includegraphics[width=\unitlength]{fd.pdf}}%
    \put(0.10151532,1.28132129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_1(\Sigma)$}}}%
    \put(-0.00049912,1.0195143){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r(\mathcal{L}_1(\Sigma))$}}}%
    \put(0.82825542,1.02312542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s(\mathcal{L}_1(\Sigma))$}}}%
    \put(0.83006096,0.33610782){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s(\mathcal{L}_2(\Sigma))$}}}%
    \put(0.06811236,0.33249666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r(\mathcal{L}_2(\Sigma))$}}}%
    \put(0.06359845,0.48055302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{L}_2$}}}%
  \end{picture}%
\endgroup%


==> oov1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'oov1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1076.60305722bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71645784)%
    \put(0,0){\includegraphics[width=\unitlength]{oov1.pdf}}%
    \put(0.0513574,0.5625825){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04278546\unitlength}\raggedright    \\ 0\0\\ \\ \\ \end{minipage}}}%
    \put(0.06186611,0.55657751){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03302737\unitlength}\raggedright  \end{minipage}}}%
    \put(0.06111549,0.20303452){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03602986\unitlength}\raggedright  \end{minipage}}}%
    \put(0.43867838,0.20378512){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03452862\unitlength}\raggedright  \end{minipage}}}%
    \put(0.4349253,0.55807877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03978297\unitlength}\raggedright  \end{minipage}}}%
    \put(0.23525981,0.71646002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04954106\unitlength}\raggedright   \end{minipage}}}%
    \put(0.14368391,0.70069695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05329417\unitlength}\raggedright    \end{minipage}}}%
    \put(0.34768371,0.36396003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{

}}}%
    \put(0.35750296,0.3684716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau i$}}}%
    \put(0.36307604,0.36926775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{τ }}}%
    \put(0.36071435,0.36754217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{τ}}}%
    \put(0.44553464,0.54318774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04128422\unitlength}\raggedright nn\end{minipage}}}%
    \put(0.29170308,0.00183738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau^2 i$}}}%
    \put(0.25034784,0.6991723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(-0.00063568,0.56369824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r(\mathcal {L}_1(\Sigma))$}}}%
    \put(0.40863857,0.56084616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s(\mathcal {L}_1(\Sigma))$}}}%
    \put(0.03501539,0.19150109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r(\mathcal {L}_2(\Sigma))$}}}%
    \put(0.37298752,0.20718759){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s(\mathcal {L}_2(\Sigma))$}}}%
  \end{picture}%
\endgroup%

